Cluster structures in Schubert varieties in the Grassmannian

In this article we explain how the coordinate ring of each (open) Schubert variety in the Grassmannian can be identified with a cluster algebra, whose combinatorial structure is encoded using (target labelings of) Postnikov's plabic graphs. This result generalizes a theorem of Scott (Scott 2006) for the Grassmannian, and proves a folklore conjecture for Schubert varieties that has been believed by experts since (Scott 2006), though the statement was not formally written down until M\"uller-Speyer explicitly conjectured it (M\"uller-Speyer 2016). To prove this conjecture we use a result of Leclerc (Leclerc 2016), who used the module category of the preprojective algebra to prove that coordinate rings of many Richardson varieties in the complete flag variety can be identified with cluster algebras. Our proof also uses a construction of Karpman (Karpman 2016) to build plabic graphs associated to reduced expressions. We additionally generalize our result to the setting of skew Schubert varieties; the latter result uses generalized plabic graphs, i.e. plabic graphs whose boundary vertices need not be labeled in cyclic order.

==> ind_bottom.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ind_bottom.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{335.264286bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40030517)%
    \put(0,0){\includegraphics[width=\unitlength]{ind_bottom.pdf}}%
    \put(0.31290305,0.150256){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10321304\unitlength}\raggedright {\color{blue} \scriptsize $t$}\end{minipage}}}%
    \put(0.55227961,0.06901248){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21646035\unitlength}\raggedright $s_k$\end{minipage}}}%
    \put(0.30675868,0.18713546){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21646035\unitlength}\raggedright $s_t$\end{minipage}}}%
    \put(0.17783669,0.25872078){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21646035\unitlength}\raggedright $R(U_j)$\end{minipage}}}%
    \put(0.59712211,0.04737367){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25907066\unitlength}\raggedright $r(D)_{i_j}$\end{minipage}}}%
    \put(0.45054265,0.20588401){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21646035\unitlength}\raggedright $R^k(v')$\end{minipage}}}%
    \put(0.34920791,0.18720325){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11739272\unitlength}\raggedright {\color{blue} \scriptsize $t+1$}\end{minipage}}}%
    \put(0.60318884,0.41041347){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.42780743\unitlength}\raggedright {\color{blue}$\pathne{v^{-1}[k]}$}\end{minipage}}}%
  \end{picture}%
\endgroup%


==> local_conf.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'local_conf.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{76.53144472bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.98349127)%
    \put(0,0){\includegraphics[width=\unitlength]{local_conf.pdf}}%
    \put(0.43961643,0.29939968){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21748418\unitlength}\raggedright $s_z'$\end{minipage}}}%
    \put(0.64791005,0.51875191){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22648328\unitlength}\raggedright $s_{z-1}$\end{minipage}}}%
    \put(0.15033936,0.52772762){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23460473\unitlength}\raggedright $s_{z+1}$\end{minipage}}}%
    \put(0.46374065,0.74996106){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23284119\unitlength}\raggedright $s_z$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> regR_Pj_.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'regR(Pj).pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{273.62856871bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.492847)%
    \put(0,0){\includegraphics[width=\unitlength]{regR(Pj).pdf}}%
    \put(0.52910765,0.14332037){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21117042\unitlength}\raggedright $r(D)$\end{minipage}}}%
    \put(-0.26070609,0.13507597){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18310799\unitlength}\raggedright \end{minipage}}}%
    \put(0.3787329,0.28906324){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35292888\unitlength}\raggedright $R(P_j)$\end{minipage}}}%
    \put(0.44451551,0.50520612){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.39887235\unitlength}\raggedright $\pathsw{P_j}$\end{minipage}}}%
    \put(0.74321677,0.34174684){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26950468\unitlength}\raggedright $\pathsw{v^{-1}([k])}$\end{minipage}}}%
    \put(0.65978034,0.0386709){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18795032\unitlength}\raggedright $s_k$\end{minipage}}}%
    \put(0.64812832,0.08006299){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2777488\unitlength}\raggedright $s_{k-1}$\end{minipage}}}%
    \put(0.56781022,0.03929807){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26521876\unitlength}\raggedright $s_{k+1}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> top_cases.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'top_cases.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{303.304968bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.22834472)%
    \put(0,0){\includegraphics[width=\unitlength]{top_cases.pdf}}%
    \put(0.12069003,0.09790988){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05487671\unitlength}\raggedright $s_z$\end{minipage}}}%
    \put(0.17324773,0.15325795){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05714741\unitlength}\raggedright $s_{z-1}$\end{minipage}}}%
    \put(0.04769817,0.15552275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05919665\unitlength}\raggedright $s_{z+1}$\end{minipage}}}%
    \put(0.51943032,0.11772478){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0781971\unitlength}\raggedright $s_{z+1}$\end{minipage}}}%
    \put(0.89507753,0.12409872){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07804719\unitlength}\raggedright $s_{z-1}$\end{minipage}}}%
  \end{picture}%
\endgroup%

